Survey: Understand the challenges of MachineLearning Experts using Named EntityRecognition Tools

This paper presents a survey based on Kasunic's survey research methodology to identify the criteria used by Machine Learning (ML) experts to evaluate Named Entity Recognition (NER) tools and frameworks. Comparison and selection of NER tools and frameworks is a critical step in leveraging NER for Information Retrieval to support the development of Clinical Practice Guidelines. In addition, this study examines the main challenges faced by ML experts when choosing suitable NER tools and frameworks. Using Nunamaker's methodology, the article begins with an introduction to the topic, contextualizes the research, reviews the state-of-the-art in science and technology, and identifies challenges for an expert survey on NER tools and frameworks. This is followed by a description of the survey's design and implementation. The paper concludes with an evaluation of the survey results and the insights gained, ending with a summary and conclusions.

==> average_hindering.csv <==
label;1 (Not Hindering);2 (Slightly Hindering);3 (Moderately Hindering);4 (Hindering);5 (Very Hindering)
Time and effort to learn the new framework (avg. 2.84);0.216216216216216;0.243243243243243;0.189189189189189;0.189189189189189;0.162162162162162
Performance issues (avg. 2.57);0.243243243243243;0.216216216216216;0.351351351351351;0.108108108108108;0.0810810810810811
Lack of support (avg. 2.32);0.324324324324324;0.297297297297297;0.189189189189189;0.108108108108108;0.0810810810810811
Lack of documentation (avg. 2.30);0.351351351351351;0.243243243243243;0.243243243243243;0.0810810810810811;0.0810810810810811
Cost (avg. 2.36);0.444444444444444;0.138888888888889;0.166666666666667;0.111111111111111;0.138888888888889
Challenges with integration into existing applications (avg. 2.05);0.378378378378378;0.297297297297297;0.243243243243243;0.0540540540540541;0.027027027027027


==> average_priority.csv <==
label;1 (Not Important);2 (Slightly Important);3 (Moderately Important);4 (Important);5 (Very Important)
User interface and ease of use (avg. 3.59);0.0810810810810811;0.0540540540540541;0.351351351351351;0.216216216216216;0.297297297297297
Privacy (avg. 3.31);0.194444444444444;0.0555555555555556;0.277777777777778;0.194444444444444;0.277777777777778
Performance (avg. 4.57);0;0;0;0.432432432432432;0.567567567567568
Licensing and cost (avg. 3.89);0.108108108108108;0.0540540540540541;0.108108108108108;0.297297297297297;0.432432432432432
Knowledge domain requirements (avg. 3.49);0.108108108108108;0.0810810810810811;0.297297297297297;0.243243243243243;0.27027027027027
Integration (avg. 2.95);0.216216216216216;0.108108108108108;0.324324324324324;0.216216216216216;0.135135135135135
Documentation and support (avg. 3.53);0.111111111111111;0.0833333333333333;0.222222222222222;0.333333333333333;0.25
Customization (avg. 3.27);0.0810810810810811;0.162162162162162;0.324324324324324;0.27027027027027;0.162162162162162
Accessibility (avg. 3.16);0.135135135135135;0.162162162162162;0.297297297297297;0.216216216216216;0.189189189189189


==> domains.csv <==
E-Commerce and Retail;0.0588235294117647
Energy and Utilities;0.0588235294117647
Exploration and Annotation of Interviews;0.0588235294117647
Green Ports and Shipping;0.0588235294117647
Healthcare and Medicine;0.176470588235294
Natural Language Processing and Speech Recognition;0.470588235294118
Research;0.0588235294117647
Studies;0.0588235294117647


==> frameworks.csv <==
Framework;Percentage
Flair;0.0227272727272727
GATE;0.0227272727272727
Hugging Face Transformers;0.181818181818182
Microsoft Azure Cognitive Services;0.0227272727272727
Natural Language Toolkit;0.159090909090909
OpenAI GPT-4;0.159090909090909
OpenNLP;0.0454545454545455
spaCy;0.25
Stanford Named Entity Recognizer;0.136363636363636


==> frameworks_experience_level.csv <==
Framework;5 (Excellent); 4 (Good); 3 (Average); 2 (Poor); 1 (Very Poor)
Stanford Named Entity Recognizer (avg. 2.4, 5 resp.);0;0.2;0.2;0.4;0.2
spaCy (avg. 2.78, 9 resp.);0;0.111111111111111;0.666666666666667;0.111111111111111;0.111111111111111
OpenAI GPT-4 (avg. 3.17, 6 resp.);0;0.5;0.166666666666667;0.333333333333333;0
Natural Language Toolkit (avg. 2.83, 6 resp.);0.166666666666667;0;0.5;0.166666666666667;0.166666666666667
Microsoft Azure Cognitive Services (avg. 3, 1 resp.);0;0;1;0;0
Hugging Face Transformers (avg. 3.86, 7 resp.);0.285714285714286;0.571428571428571;0;0;0.142857142857143
Flair (avg. 2, 1 resp.);0;0;0;1;0


==> roles.csv <==
label;Percentage
Data Engineer;0.08
Data Scientist;0.24
Domain Expert;0.04
Machine Learning Engineer;0.16
Project Manager;0.04
Researcher;0.08
Software Developer;0.32
Student;0.04

